Broadband RF Phased Array Design with MEEP: Comparisons to Array Theory in Two and Three Dimensions

Phased array radar systems have a wide variety of applications in engineering and physics research. Phased array design usually requires numerical modeling with expensive commercial computational packages. Using the open-source MIT Electrogmagnetic Equation Propagation (MEEP) package, a set of phased array designs is presented. Specifically, one and two-dimensional arrays of Yagi-Uda and horn antennas were modeled in the bandwidth [0.1 - 5] GHz, and compared to theoretical expectations in the far-field. Precise matches between MEEP simulation and radiation pattern predictions at different frequencies and beam angles are demonstrated. Given that the computations match the theory, the effect of embedding a phased array within a medium of varying index of refraction is then computed. Understanding the effect of varying index on phased arrays is critical for proposed ultra-high energy neutrino observatories which rely on phased array detectors embedded in natural ice. Future work will develop the phased array concepts with parallel MEEP, in order to increase the detail, complexity, and speed of the computations.

==> changes.txt <==
Edits to the final draft - Prof. Jordan Hanson
Feb. 1st, 2021

Note: the draft I receive with the edits seemed to be compiled with old figure versions, and the left margin remains identical throughout the paper.  This is to accommodate the left margin on the first page.  Thus, I have incorporated the changes suggested by the editor by including them in my version of the TeX file.  My version still has line numbers, and not the MDPI Electronics logo on the first page, for example.  In each instance of an edit by the editor, however, I have incorporated it and listed it below.  I have also listed changes I myself have made.  Thank you for working on this, I appreciate your efforts.

1. Editor change: I have removed the number '1' connecting my author name to my institution, since I am the only author. (Front matter).
2. Editor change: I have changed 'California' to CA in the institution listing. (Front matter).
3. Editor change: I have changed my references from this format [1] [2] [3] [4] to this format [1-4]. (Line 18).
4. Editor change: I have removed the italics from line 18 and line 21.
5. Editor change: I have changed [6] [7] [8] [9] to [6-9]. (Line 26).
6. Editor change: I have changed the usage of Fig. to Figure, and [12] to Reference. (Lines 51-52).
7. Editor change: I have changed Fig. to Figure.  (Line 64).
8. Editor change: I have changed Fig. to Figure.  (Line 77).
9. Editor change: I have changed Fig. to Figure.  (Line 79).
10. Editor change: I have changed Sec. and Secs. to Section and Sections, respectively. (Lines 47-50).
11. Editor change: I have changed Secs. to Sections. (Line 73).
12. Editor change: I have changed Sec. to Section in two places. (Line 81).
13. Editor change: I have changed Fig. to Figure. (Line 86).
14. Editor change: I have changed Fig. to Figure. (Line 92).
15. Editor change: I have removed the footnote and rewritten this line. (Line 99).
16. Editor change: I have moved the footnote to the main text. (Line 109).
17. Editor change: I have changed Fig. to Figure and Eq. to Equation. (Lines 111-113).
18. Editor change: I have changed Sec. to Section. (Line 120).
19. Editor change: I have changed Sec. to Section. (Line 124).
20. Editor change: I can confirm that Equation 25 is correct.
21. Editor change: I changed Eq. to Equation.  (Line 140).
22. Editor change: I changed Eq. to Equation. (Line 142).
23. Editor change: I changed Sec. to Section. (Lines 143-144).
34. Editor change: I would like to use the in-line verbatim LaTeX routine for get_farfield (Line 152), if possible.
35. Editor change: I changed Sec. to Section. (Line 155).
36. Editor change: I changed Eq. to Equation. (Line 158).
36. Editor change: I changed Eq. to Equation. (Line 159).
37. Author change: I altered the wording of this sentence. (Lines 159-160).
38. Editor change: I changed Fig. to Figure, and Sec. to Section. (Line 164).
39. Author change: I removed the reference to Tab. 1 here. (Line 164).
40. Editor change: I changed Fig. to Figure. (Line 164).
41. Author change: I altered the caption of Figure 3 by removing the reference to Table 1.
42. Editor change: Table 1 has been re-formatted into one table, and the caption has been rewritten to reflect the change.  The first citation is now close to the table location.
43. Editor change: I changed Sec. to Section. (Line 175).
44. Editor change: I changed Tab. to Table and deleted 'left.' (Line 176).
45. Editor change: I changed Fig. to Figure and Tab. to Table. (Line 177).
46. Editor change: I changed Fig. to Figure twice.  (Line 178).
47. Editor change: I changed Fig. to Figure. (Line 183).
48. Editor change: I changed Tab. to Table. (Line 184).
49. Editor change: I removed italics from 'lower' and 'higher.' (Lines 187 and 188).
50. Editor change: I changed Eq. to Equation. (Line 189).
51. Editor change: I changed Fig. to Figure. (Line 190).
52. Editor change: I changed Fig. to Figure. (Line 193).
53. Author change: I decided to leave 'degree' and 'degrees' as is, because otherwise it's unclear if the unit applies to the uncertainty or the value. As written, they are spoken like units in the same manner as GHz.  Rather than the circular symbol for degree, I tend to write the word degree in my writing.  If the editor would like to switch this in the writing, I would also be fine with that (Line 195).
54. Editor change: I changed Eq. to Equation. (Line 199).
55. Editor change: I changed Sec. to Section. (Line 200).
56. Editor change: I changed Tab. to Table. (Line 203).
57. Editor change: I changed Tab. to Table. (Line 207).
58. Editor change: I changed Sec. to Section. (Line 209).
59. Editor change: I changed Figs. to Figures. (Line 212).
60. Editor change: I changed Eq. to Equation. (Line 215).
61. Editor change: I changed Fig. to Figure. (Line 218).
62. Author change: I altered the caption of Fig. 6 to reflect the reduced number of graphics.
63. Author change: I altered the notation of '0, 10, ...' to reflect the reduced number of graphics, so '0, 20, 40, and 60.' (Line 218).
64. Editor change: I changed Eq. to Equation. (Line 220).
65. Editor change: I changed Eq. to Equation. (Line 225).
66. Editor change: I changed Fig. to Figure. (Line 226).
67. Editor change: I changed Eq. to Equation. (Line 231).
68. Editor change: I changed Fig. to Figure. (Line 237).
69. Editor change: I changed Fig. to Figure. (Line 238).
70. Editor change: I changed Fig. to Figure. (Line 257).
71. Author change: I confirm the selection of the verbatim inline method for get_farfield and other python commands. (Lines 263-264).
72. Editor change: I changed Fig. to Figure. (Line 268).
73. Editor change: I changed Fig. to Figure. (Line 271).
74. Editor change: I changed Eq. to Equation. (Line 272 and 273).
75. Editor change: I changed Eq. to Equation. (Line 274).
76. Editor change: I changed Sec. to Section. (Lines 278-279).
77. Editor change: I changed Tab. to Table. (Line 280).
78. Editor change: I changed Tab. to Table. (Line 286).
79. Editor change: I changed Tab. to Table. (Line 290).
80. Author change: I altered the caption and line formatting of Table 2.
81. Editor change: I changed Sec. to Section. (Line 297).
82. Editor change: I changed Sec. to Section and Eq. to Equation. (Line 298-299).
83. Editor change: I merged the two references. (Line 301).
84. Editor change: I changed Fig. to Figure. (Line 309).
85. Editor change: I changed Fig. to Figure. (Line 316).
86. Editor change: I changed Sec. to Section (Line 317).
87. Editor change: I changed Fig. to Figure. (Line 318).
88. Editor change: I changed Fig. to Figure. (Line 318).
89. Editor change: I changed Fig. to Figure. (Line 329).
90. Editor change: I changed Fig. to Figure and Sec. to Section. (Line 330).
91. Editor change: I changed Fig. to Figure. (Line 332).
92. Editor change: I changed Fig. to Figure. (Line 336).
93. Editor change: I changed Fig. to Figure. (Line 340).
94. Editor change: I changed Fig. to Figure. (Line 345).
94. Editor change: I changed Fig. to Figure, Sec. to Section, and Eq. to Equation (Line 346, 349).
95. Editor change: I rewrote the reference to Chapter 9 of Reference [16]. (Line 352).
96. Editor change: In the paragraph in lines 369-378, I merged multiple citations.
97. Editor change: I added Reference [28]. (Line 379).  Same idea in Line 382.
98. Editor change: I changed Eq. to Equation in the caption of Fig. 13.
99. Editor change: Lines 389-395 I changed Eq. to Equation and Fig. to Figure.
100. Editor change: Lines 395-405, I changed Eq. to Equation and Fig. to Figure.
101. Same idea for Summary and Future Analysis section: Figure, Equation, Section.
102. Institutional Review Board Statement, Informed Consent Statement, Data Availability Statement: added these commands to my mdpi.cls file (I didn't find them).  I used 'Not applicable' for IRBS and ICS because there were no human test subjects.  I added a data availability statement.
103. I reference the Appendix now in Sec. 1
104. I folded in all the changes suggested for the bibliography by the editor.  In some cases my pre-print bibtex citation was out of date and these have been replaced with the bibtex directly linked to the DOI number.
